T-Crowd: Effective Crowdsourcing for Tabular Data

Crowdsourcing employs human workers to solve computer-hard problems, such as data cleaning, entity resolution, and sentiment analysis. When crowdsourcing tabular data, e.g., the attribute values of an entity set, a worker's answers on the different attributes (e.g., the nationality and age of a celebrity star) are often treated independently. This assumption is not always true and can lead to suboptimal crowdsourcing performance. In this paper, we present the T-Crowd system, which takes into consideration the intricate relationships among tasks, in order to converge faster to their true values. Particularly, T-Crowd integrates each worker's answers on different attributes to effectively learn his/her trustworthiness and the true data values. The attribute relationship information is also used to guide task allocation to workers. Finally, T-Crowd seamlessly supports categorical and continuous attributes, which are the two main datatypes found in typical databases. Our extensive experiments on real and synthetic datasets show that T-Crowd outperforms state-of-the-art methods in terms of truth inference and reducing the cost of crowdsourcing.

==> figs/col_error_rate.csv <==
,EMC,MV,CRH,CATD,GLAD,EM
2,0.610200803,0.634819277,0.658005355,0.653668005,0.620147256,0.688594378
4,0.600502008,0.63791834,0.663862115,0.652911647,0.62731593,0.687811245
6,0.597751004,0.634672021,0.662008032,0.652896029,0.62653726,0.687817938
8,0.585819946,0.629665328,0.660368139,0.644544846,0.617660643,0.681526104
10,0.599528782,0.639116466,0.661815261,0.657764391,0.63097992,0.691558233

==> figs/col_rmse.csv <==
,EMC,Median,CRH,CATD,GTM
2,50.66365692,57.09894232,86.70338004,62.50247949,60.73672861
4,45.98000432,54.45803814,84.0561634,59.59743562,57.98781402
6,43.74320384,52.49079024,81.48193173,57.41760249,55.86431601
8,45.23120106,54.9360861,86.71040041,59.13465966,58.41773453
10,45.64528563,55.41455825,85.62178015,60.84428657,59.10035546

==> figs/diff_error_rate.csv <==
,EMC,MV,CRH,CATD,GLAD,EM
2,0.211807229,0.241590361,0.338455154,0.274184739,0.224610442,0.357108434
4,0.380910308,0.422621151,0.491539491,0.450273092,0.401413655,0.517582329
6,0.479635877,0.522037483,0.573410977,0.546599732,0.505472557,0.603293173
8,0.550099063,0.591014726,0.625601071,0.613140562,0.577678715,0.655028112
10,0.599528782,0.639116466,0.661815261,0.657764391,0.63097992,0.691558233

==> figs/diff_rmse.csv <==
,EMC,Median,CRH,CATD,GTM
2,8.868768267,10.82612552,16.57494061,11.89717951,9.957404657
4,17.90078541,21.82793355,33.2244701,24.01174942,22.01411802
6,26.54330662,32.45997593,49.9344925,35.27690699,34.12774868
8,36.64237296,44.6172763,68.03246317,48.97119012,47.56888495
10,45.64528563,55.41455825,85.62178015,60.84428657,59.10035546

==> figs/new_simulated_pic/col_error_rate.csv <==
,T-Crowd,CRH,GLAD,ZenCrowd
5,0.055344828,0.05933908,0.05954023,0.064367816
10,0.052781609,0.058816092,0.058747126,0.063885057
20,0.051195402,0.059994253,0.058178161,0.062724138
50,0.051783908,0.062735632,0.058954023,0.063422989

==> figs/new_simulated_pic/col_rmse.csv <==
,T-Crowd,CRH,GTM
5,0.256825083,0.310674446,0.284438469
10,0.255348394,0.301564171,0.28623949
20,0.251332516,0.294083796,0.284260536
50,0.250071744,0.289857638,0.284164193

==> figs/new_simulated_pic/convergence.csv <==
,T-Crowd
1,6449.167065
2,6168.75213
3,6103.191255
4,6080.98328
5,6069.750363
6,6063.301152
7,6058.769693
8,6055.123356
9,6054.837463
10,6053.965391
11,6054.056985
12,6054.015498
13,6054.175046
14,6053.177711
15,6053.513059
16,6053.049038
17,6053.357016
18,6053.527223
19,6052.460889
20,6053.033074
21,6052.932512
22,6053.095554
23,6052.033836
24,6052.392981
25,6052.717062
26,6051.80123
27,6052.178914
28,6052.439602
29,6051.567218
30,6051.93327

==> figs/new_simulated_pic/diff_error_rate.csv <==
,T-Crowd,CRH,GLAD,ZenCrowd
0.5,0.007511494,0.008425287,0.008011494,0.008885057
1,0.052781609,0.058816092,0.058747126,0.063885057
1.5,0.11491954,0.127793103,0.126735632,0.13808046
2,0.181758621,0.196402299,0.196873563,0.21637931
2.5,0.239873563,0.257241379,0.256678161,0.285272031
3,0.295896552,0.312908046,0.315126437,0.34835249

==> figs/new_simulated_pic/diff_rmse.csv <==
,T-Crowd,CRH,GTM
0.5,0.248521676,0.300098296,0.286814205
1,0.255348394,0.301564171,0.28623949
1.5,0.264142392,0.301673689,0.288416621
2,0.277015873,0.303412171,0.296441506
2.5,0.287516564,0.304504868,0.302008274
3,0.299974431,0.306560176,0.309537496

==> figs/new_simulated_pic/noisy_error_rate.csv <==
,,T-Crowd,MV,ZenCrowd,CRH,GLAD
0.1,0.1,0.062,0.076,0.062,0.06,0.062
0.2,1.1,0.081,0.092,0.082,0.082,0.081
0.3,2.1,0.109,0.115,0.114,0.11,0.111
0.4,3.1,0.142,0.144,0.148,0.145,0.144

==> figs/new_simulated_pic/noisy_mnad.csv <==
,,T-Crowd,Median,GTM,CRH
0.1,0.1,0.554,0.637,0.555,0.583
0.2,1.1,0.551,0.626,0.579,0.579
0.3,2.1,0.548,0.617,0.548,0.576
0.4,3.1,0.545,0.608,0.545,0.575

==> figs/new_simulated_pic/only_structcrowd/col_error_rate.csv <==
,StructCrowd
5,0.055344828
10,0.052781609
20,0.051195402
50,0.051783908

==> figs/new_simulated_pic/only_structcrowd/col_rmse.csv <==
,StructCrowd
5,0.256825083
10,0.255348394
20,0.251332516
50,0.250071744

==> figs/new_simulated_pic/only_structcrowd/diff_error_rate.csv <==
,StructCrowd
0.5,0.007511494
1,0.052781609
1.5,0.11491954
2,0.181758621
2.5,0.239873563
3,0.295896552

==> figs/new_simulated_pic/only_structcrowd/diff_rmse.csv <==
,StructCrowd
0.5,0.248521676
1,0.255348394
1.5,0.264142392
2,0.277015873
2.5,0.287516564
3,0.299974431

==> figs/new_simulated_pic/only_structcrowd/ratio_error_rate.csv <==
,StructCrowd,CRH,GLAD,ZenCrowd
0.2,0.055431034,0.059396552,0.059856322,0.06658046
0.4,0.053218391,0.05816092,0.058491379,0.063175287
0.6,0.055440613,0.062375479,0.062097701,0.066628352
0.8,0.053117816,0.061099138,0.058850575,0.063153736
1,0.052189655,0.060576628,0.058850575,0.063804598

==> figs/new_simulated_pic/only_structcrowd/ratio_rmse.csv <==
,StructCrowd,CRH,GTM
0,0.242271187,0.297879564,0.285432572
0.2,0.246114306,0.306267569,0.285108866
0.4,0.251241867,0.301255993,0.284856075
0.6,0.257355404,0.299025428,0.285586185
0.8,0.260957988,0.299676487,0.282106485
1,,,

==> figs/new_simulated_pic/per_assignment.csv <==
,T-Crowd
2,0.207275867
2.5,0.220930636
3,0.239284873
3.5,0.298487872
4,0.309716493
4.5,0.325105757
5,0.350705117

==> figs/new_simulated_pic/ratio_error_rate.csv <==
,T-Crowd,CRH,GLAD,ZenCrowd
0.2,0.055431034,0.059396552,0.059856322,0.06658046
0.4,0.053218391,0.05816092,0.058491379,0.063175287
0.6,0.055440613,0.062375479,0.062097701,0.066628352
0.8,0.053117816,0.061099138,0.058850575,0.063153736
1,0.052189655,0.060576628,0.058850575,0.063804598

==> figs/new_simulated_pic/ratio_rmse.csv <==
,T-Crowd,CRH,GTM
0,0.242271187,0.297879564,0.285432572
0.2,0.246114306,0.306267569,0.285108866
0.4,0.251241867,0.301255993,0.284856075
0.6,0.257355404,0.299025428,0.285586185
0.8,0.260957988,0.299676487,0.282106485
1,,,

==> figs/new_simulated_pic/scalability.csv <==
,T-Crowd
3,1.515629894
3.698970004,1.851411029
4,2.041040847
4.698970004,2.697934523
5,2.984170027
5.698970004,3.841366418

==> figs/old_simulated_pic/col_error_rate.csv <==
,EMC,MV,CRH,CATD,GLAD,EM
2,0.610200803,0.634819277,0.658005355,0.653668005,0.620147256,0.688594378
4,0.600502008,0.63791834,0.663862115,0.652911647,0.62731593,0.687811245
6,0.597751004,0.634672021,0.662008032,0.652896029,0.62653726,0.687817938
8,0.585819946,0.629665328,0.660368139,0.644544846,0.617660643,0.681526104
10,0.599528782,0.639116466,0.661815261,0.657764391,0.63097992,0.691558233

==> figs/old_simulated_pic/col_rmse.csv <==
,EMC,Median,CRH,CATD,GTM
2,50.66365692,57.09894232,86.70338004,62.50247949,60.73672861
4,45.98000432,54.45803814,84.0561634,59.59743562,57.98781402
6,43.74320384,52.49079024,81.48193173,57.41760249,55.86431601
8,45.23120106,54.9360861,86.71040041,59.13465966,58.41773453
10,45.64528563,55.41455825,85.62178015,60.84428657,59.10035546

==> figs/old_simulated_pic/diff_error_rate.csv <==
,EMC,MV,CRH,CATD,GLAD,EM
2,0.211807229,0.241590361,0.338455154,0.274184739,0.224610442,0.357108434
4,0.380910308,0.422621151,0.491539491,0.450273092,0.401413655,0.517582329
6,0.479635877,0.522037483,0.573410977,0.546599732,0.505472557,0.603293173
8,0.550099063,0.591014726,0.625601071,0.613140562,0.577678715,0.655028112
10,0.599528782,0.639116466,0.661815261,0.657764391,0.63097992,0.691558233

==> figs/old_simulated_pic/diff_rmse.csv <==
,EMC,Median,CRH,CATD,GTM
2,8.868768267,10.82612552,16.57494061,11.89717951,9.957404657
4,17.90078541,21.82793355,33.2244701,24.01174942,22.01411802
6,26.54330662,32.45997593,49.9344925,35.27690699,34.12774868
8,36.64237296,44.6172763,68.03246317,48.97119012,47.56888495
10,45.64528563,55.41455825,85.62178015,60.84428657,59.10035546

==> figs/old_simulated_pic/ratio_error_rate.csv <==
,EMC,MV,CRH,CATD,GLAD,EM
0.3,0.58303436,0.630611334,0.660611334,0.643797412,0.618634538,0.68270415
0.5,0.599528782,0.639116466,0.661815261,0.657764391,0.63097992,0.691558233
0.8,0.590326305,0.634332329,0.667277443,0.647200469,0.621271754,0.68562249
1,0.613113928,0.634917158,0.666310263,0.650687599,0.622225699,0.687007771

==> figs/old_simulated_pic/ratio_rmse.csv <==
,EMC,Median,CRH,CATD,GTM
0,44.78731076,55.60793565,84.13785947,60.87355172,59.10526234
0.3,43.88335797,54.09003259,83.03882657,58.77365915,57.53417159
0.5,45.64528563,55.41455825,85.62178015,60.84428657,59.10035546
0.8,46.02201365,54.54269035,85.02626049,58.79201182,58.15619044

==> figs/old_simulated_pic/real_error_rate.csv <==
,emc,mv,glad,em
name,0.035,0.046,0.034482759,0.041
nationality,0.058,0.063,0.057471264,0.087
race ,0.063,0.063,0.057471264,0.058

==> figs/ratio_error_rate.csv <==
,EMC,MV,CRH,CATD,GLAD,EM
0.3,0.58303436,0.630611334,0.660611334,0.643797412,0.618634538,0.68270415
0.5,0.599528782,0.639116466,0.661815261,0.657764391,0.63097992,0.691558233
0.8,0.590326305,0.634332329,0.667277443,0.647200469,0.621271754,0.68562249
1,0.613113928,0.634917158,0.666310263,0.650687599,0.622225699,0.687007771

==> figs/ratio_rmse.csv <==
,EMC,Median,CRH,CATD,GTM
0,44.78731076,55.60793565,84.13785947,60.87355172,59.10526234
0.3,43.88335797,54.09003259,83.03882657,58.77365915,57.53417159
0.5,45.64528563,55.41455825,85.62178015,60.84428657,59.10035546
0.8,46.02201365,54.54269035,85.02626049,58.79201182,58.15619044

==> figs/real_error_rate.csv <==
,emc,mv,glad,em
name,0.035,0.046,0.034482759,0.041
nationality,0.058,0.063,0.057471264,0.087
race ,0.063,0.063,0.057471264,0.058
